Revealing hidden structures in the Zone of Avoidance -- a blind MeerKAT HI Survey of the Vela Supercluster

We conducted the MeerKAT Vela Supercluster survey, named Vela$-$HI, to bridge the gap between the Vela SARAO MeerKAT Galactic Plane Survey (Vela$-$SMGPS, $-2^{\circ} \leq b \leq 1^{\circ}$), and optical and near-infrared spectroscopic observations of the Vela Supercluster (hereafter Vela$-$OPT/NIR) at $|b| \gtrsim 7^{\circ}$. Covering coordinates from $263^{\circ} \leq \ell \leq 284^{\circ}$ and $1^{\circ} \leq b \leq 6.2^{\circ}$ above, and $-6.7^{\circ} \leq b \leq -2^{\circ}$ below the Galactic Plane (GP), we sampled 667 fields spread across an area of ${\sim} \rm 242 ~deg^2$. With a beam size of ${\sim} 38'' \times 31''$, Vela$-$HI achieved a sensitivity of $\langle \rm rms \rangle = 0.74$ mJy beam$^{-1}$ at 44.3 km s$^{-1}$ velocity resolution over ${\sim}$67 hours of observations. We cataloged 719 galaxies, with only 211 (29%) previously documented in the literature, primarily through the HIZOA, 2MASX, and WISE databases. Among these known galaxies, only 66 had optical spectroscopic redshift information. We found marginal differences of less than one channel resolution for all galaxies in common between HIZOA and Vela$-$SMGPS, and a mean difference of $70 \pm 15$ km s$^{-1}$ between optical and HI velocities. Combining data from Vela$-$SMGPS, Vela$-$HI, and Vela$-$OPT/NIR confirmed the connection of the Hydra/Antlia filament across the GP and revealed a previously unknown diagonal wall at a heliocentric velocity range of $6500-8000$ km s$^{-1}$. Vela$-$HI reinforces the connection between the first wall at $18500-20000$ km s$^{-1}$ and the inner ZOA. The second wall seems to traverse the GP at $270^{\circ} \leq \ell \leq 279^{\circ}$, where it appears that both walls intersect, jointly covering the velocity range $18500-21500$ km s$^{-1}$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
